FreiHAND: A Dataset for Markerless Capture of Hand Pose and Shape from Single RGB Images

Estimating 3D hand pose from single RGB images is a highly ambiguous problem that relies on an unbiased training dataset. In this paper, we analyze cross-dataset generalization when training on existing datasets. We find that approaches perform well on the datasets they are trained on, but do not generalize to other datasets or in-the-wild scenarios. As a consequence, we introduce the first large-scale, multi-view hand dataset that is accompanied by both 3D hand pose and shape annotations. For annotating this real-world dataset, we propose an iterative, semi-automated `human-in-the-loop' approach, which includes hand fitting optimization to infer both the 3D pose and shape for each sample. We show that methods trained on our dataset consistently perform well when tested on other datasets. Moreover, the dataset allows us to train a network that predicts the full articulated hand shape from a single RGB image. The evaluation set can serve as a benchmark for articulated hand shape estimation.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> figures/plot_sparse.tikz <==
% This file was created by matplotlib2tikz v0.6.18.
\begin{tikzpicture}

\begin{axis}[
legend cell align={left},
legend entries={{scorevol score},{scorevol oracle},{softargmax score},{softargmax oracle}},
legend style={draw=white!80.0!black},
tick align=outside,
tick pos=left,
x grid style={lightgray!92.02614379084967!black},
xlabel={Fraction of Removed Samples},
xmin=-4.5, xmax=94.5,
y grid style={lightgray!92.02614379084967!black},
ylabel={Average 3D keypoint error (normalized)},
ymin=0.432760484459412, ymax=1.02701140550193
]
\addlegendimage{no markers, red}
\addlegendimage{no markers, red}
\addlegendimage{no markers, green!50.0!black}
\addlegendimage{no markers, green!50.0!black}
\addplot [semithick, red, mark=*, mark size=2, mark options={solid}]
table [row sep=\\]{%
0	1 \\
10	0.952283653398829 \\
20	0.905818906662395 \\
30	0.803776068368879 \\
40	0.753333971765585 \\
50	0.727380324277929 \\
60	0.737146929315989 \\
70	0.640699055534499 \\
80	0.552280011028144 \\
90	0.519535401352323 \\
};
\addplot [semithick, red, dotted, mark=*, mark size=2, mark options={solid}]
table [row sep=\\]{%
0	1 \\
10	0.899493889714235 \\
20	0.824017387994574 \\
30	0.767948961277859 \\
40	0.709354961761608 \\
50	0.648289206334067 \\
60	0.608650136046741 \\
70	0.569005462695613 \\
80	0.522713630969409 \\
90	0.459771889961345 \\
};
\addplot [semithick, green!50.0!black, mark=triangle*, mark size=2, mark options={solid,rotate=180}]
table [row sep=\\]{%
0	0.973867772657542 \\
10	0.963067170645952 \\
20	0.972776682221536 \\
30	1 \\
40	0.916582716825503 \\
50	0.974042258551705 \\
60	0.97080287734578 \\
70	0.92358679944804 \\
80	0.666477239053992 \\
90	0.589639909504683 \\
};
\addplot [semithick, green!50.0!black, dotted, mark=triangle*, mark size=2, mark options={solid,rotate=180}]
table [row sep=\\]{%
0	1 \\
10	0.802422148035704 \\
20	0.728636737900085 \\
30	0.690489676687182 \\
40	0.657394848380265 \\
50	0.627304668422333 \\
60	0.595827959839084 \\
70	0.563844994830626 \\
80	0.536271568720235 \\
90	0.485662563766885 \\
};
\end{axis}

\end{tikzpicture}
